Constraining axionlike particles using the distance-duality relation

One of the fundamental results used in observational cosmology is the distance duality relation (DDR), which relates the luminosity distance, $D_L$, with angular diameter distance, $D_A$, at a given redshift $z$. We employ the observed limits of this relation to constrain the coupling of axion like particles (ALPs) with photons. With our detailed $3D$ ALP-photon mixing simulation in standard $\Lambda$CDM universe and latest DDR limits observed in Holand \& Barros (2016) we limit the coupling constant $g_{\phi}\le 6 \times 10^{-13} GeV^{-1}\left(\frac{nG}{\langle B \rangle_{\rm Mpc}}\right)$ for ALPs of mass $\le 10^{-15}$ eV. The DDR observations can provide very stringent constraint on ALPs mixing in future. Also any deviation in DDR can be conventionally explained as photons decaying to axions or vice-versa.

==> PACS.txt <==
14.80.Va	Axions and other Nambu-Goldstone bosons (Majorons, familons, etc.)
98.70.Vc        Background radiation, cosmic,
87.19.lb        Axons, action potential propagation in,
95.30.Gv	Radiation mechanisms; polarization
95.85.Bh	Radio, microwave (>1 mm)


